Pulse Width Evolution of Late Time X-rays Flares in GRBs: Evidence For Internal Shocks

We study the duration and variability of late time X-ray flares following gamma-ray bursts (GRBs) observed by the narrow field X-ray telescope (XRT) aboard the {\it Swift} spacecraft. These flares are thought to be indicative of late time activity by the central engine that powers the GRB and produced by means similar to those which produce the prompt emission. We use a non-parametric procedure to study the overall temporal properties of the flares and a structure function analysis to look for an evolution of the fundamental variability time-scale between the prompt and late time emission. We find a strong correlation in 28 individual x-ray flares in 18 separate GRBs between the flare duration and their time of peak flux since the GRB trigger. We also find a qualitative trend of decreasing variability as a function of time since trigger, with a characteristic minimum variability timescale $\Delta t/t=0.1$ for most flares. We interpret these results as evidence of internal shocks at collision radii that are larger than those that produced the prompt emission. Contemporaneous detections of high energy emission by GLAST could be a crucial test in determining if indeed these X-ray flares originate as internal shocks behind the afterglow, as any X-ray emission originating from behind the afterglow is expected to undergo inverse Compton scattering as it passes through the external shock.

==> CoverLetter.txt <==
Please find enclosed our attempt to address all of the major concerns pointed out by the referee.  Below are our specific responses to the referee's concerns.

My main reservation on the paper regards the interpretation that the
authors make of their results, especially in light of previous work in
the literature. More specifically, a number of recent works
(e.g. Chincarini et al. 2007; Lazzati & Perna 2007) have shown that
X-ray flares must be due to a long activity of the engine, and not to
late time collisions. Now, if the authors disagree with those results
and hence propose a different (orthogonal) interpretation, it should
be clearly stated, and the reasons explained.

We have now added a discussion on the efficiency constraints that confront any late time collision models.  We would like to note though, that the two papers that talk about these constraints in a quantitative manner (Chincarini et al. 2007 and Krimm et al. 2007 where submitted to Arxiv.org only several days before this manuscript was submitted to ApJ.

My second reservation regards the very test that they propose as a
mean to discriminate late-time engine activity from late shell
collisions, i.e. the fact that the pulse width and time from trigger
scale as Delta t/ t ~ const. Although towards the end of the paper
they do acknowledge that they cannot exclude long-term activity by the
GRB engine, however they use this property throughout the paper,
and make its interpretation their main conclusion. As a matter of
fact, the variability-duration correlation had already been noticed in
the literature (e.g. Zhang et al. 2006), and theoretical models have
already been proposed that account for that relation with a long-lasting
engine (which can last for several thousands seconds and more).
Therefore, these properties of the flares should not be really considered
as a discriminant of long engine vs. late shells.

We have added a more in-depth and balanced discussion about how the observed correlation between the time of peak flux and the flare duration could arise from late central engine activity models.  We take the approach that both the central engine reactivation models and the late time collision models encounter difficulties in explaining the observed correlation.

-  the paper is clearly missing a careful proofreading
(i.e. verbs are missing here and there, words are repeated twice, etc.).


Fixed (hopefully)

-  p.8 last par "Furthermore, they offer no ability to distinguish the temporal
variations of spectral components. They are also somewhat more prone than ACF 
methods to aliasing effects due to irregularly time-sampled data." Both these 
sentences are vague: please expand and provide refs. 


Fixed

- p.13 bottom: the possibility of checking the model with GLAST should be 
discussed, in at all, in a quantitative way.

A more in-depth discussion has been added.

